Convergence rate analysis of randomized and cyclic coordinate descent for convex optimization through semidefinite programming

In this paper, we study randomized and cyclic coordinate descent for convex unconstrained optimization problems. We improve the known convergence rates in some cases by using the numerical semidefinite programming performance estimation method. As a spin-off we provide a method to analyse the worst-case performance of the Gauss-Seidel iterative method for linear systems where the coefficient matrix is positive semidefinite with a positive diagonal.

==> fig_n10.dat <==
   1.0000000e+00   8.3333332e-01
   2.0000000e+00   7.3797956e-01
   3.0000000e+00   6.7212001e-01
   4.0000000e+00   6.1628175e-01
   5.0000000e+00   5.6470027e-01
   6.0000000e+00   5.1645061e-01
   7.0000000e+00   4.7257691e-01
   8.0000000e+00   4.3438477e-01
   9.0000000e+00   4.0106729e-01
   1.0000000e+01   3.7138220e-01
   1.1000000e+01   3.4480886e-01
   1.2000000e+01   3.2147337e-01
   1.3000000e+01   3.0086552e-01
   1.4000000e+01   2.8197893e-01
   1.5000000e+01   2.6501476e-01
   1.6000000e+01   2.4985637e-01
   1.7000000e+01   2.3625297e-01
   1.8000000e+01   2.2372101e-01
   1.9000000e+01   2.1219363e-01
   2.0000000e+01   2.0174401e-01
   2.1000000e+01   1.9223788e-01
   2.2000000e+01   1.8355759e-01
   2.3000000e+01   1.7541242e-01
   2.4000000e+01   1.6784699e-01
   2.5000000e+01   1.6088738e-01
   2.6000000e+01   1.5446539e-01
   2.7000000e+01   1.4852226e-01
   2.8000000e+01   1.4300827e-01
   2.9000000e+01   1.3773894e-01
   3.0000000e+01   1.3281733e-01


==> fig_n2.dat <==
   1.0000000e+00   4.9999999e-01
   2.0000000e+00   2.9289322e-01
   3.0000000e+00   1.9737739e-01
   4.0000000e+00   1.4844671e-01
   5.0000000e+00   1.1825586e-01
   6.0000000e+00   9.8410101e-02
   7.0000000e+00   8.4154643e-02
   8.0000000e+00   7.3527283e-02
   9.0000000e+00   6.5254641e-02
   1.0000000e+01   5.8658319e-02
   1.1000000e+01   5.3264863e-02
   1.2000000e+01   4.8779445e-02
   1.3000000e+01   4.4988136e-02
   1.4000000e+01   4.1743029e-02
   1.5000000e+01   3.8933534e-02
   1.6000000e+01   3.6477954e-02
   1.7000000e+01   3.4313288e-02
   1.8000000e+01   3.2390868e-02
   1.9000000e+01   3.0672180e-02
   2.0000000e+01   2.9126556e-02
   2.1000000e+01   2.7729036e-02
   2.2000000e+01   2.6459424e-02
   2.3000000e+01   2.5300858e-02
   2.4000000e+01   2.4239450e-02
   2.5000000e+01   2.3263440e-02
   2.6000000e+01   2.2362956e-02
   2.7000000e+01   2.1529537e-02
   2.8000000e+01   2.0755976e-02
   2.9000000e+01   2.0036078e-02
   3.0000000e+01   1.9364373e-02


==> figcoL2.dat <==
1,0.337671722637585
2,0.206374377840482
3,0.150087327826803
4,0.118454632162156
5,0.0980740660130677
6,0.0837764475179765
7,0.073177276859909
8,0.065002554165159
9,0.0584979221231948
10,0.0531959028627257
11,0.0487889735572896
12,0.0450663038965223
13,0.0418790091573115
14,0.0391175546612262
15,0.0367017675284733
16,0.0345694670068756
17,0.0326733071968403
18,0.0309758387964047
19,0.0294467522242247
20,0.0280625378994255
21,0.0268028978836168
22,0.0256519801170709
23,0.0245961191779133
24,0.023624517572499
25,0.0227271121114323
26,0.021895836548413
27,0.0211234812193437
28,0.0204041688254937
29,0.0197324857302157
30,0.0191036109945866


==> figcoexL2.dat <==
1,0.333333330502612
2,0.199999995761992
3,0.142876737224631
4,0.111580782355012
5,0.0921135232642536
6,0.0786310272598264
7,0.0686612503098229
8,0.0609681895681048
9,0.0548449412805716
10,0.049851860099882
11,0.0457014228282116
12,0.042195951749196
13,0.039194984557975
14,0.0365964458258508
15,0.0343244939989487
16,0.0323210807967132
17,0.0305408506150243
18,0.0289489249294123
19,0.0275169207193046
20,0.0262222232481939
21,0.0250452411711554
22,0.0239708076083947
23,0.0229858014931716
24,0.0220798135237781
25,0.0212433430649871
26,0.0204690788089372
27,0.0197499905683695
28,0.0190804440048791
29,0.0184553046065164
30,0.0178705361153117


==> figcop2.dat <==
1,0.125000007156353
2,0.0554621781006137
3,0.0341360578807288
4,0.0246600884549397
5,0.0193837076582874
6,0.0160014778080711
7,0.0136286525922602
8,0.0118692926845028
9,0.0105123238346469
10,0.00943392521959839
11,0.00855626719657218
12,0.00782784474784337
13,0.00721388994469741
14,0.00668959358657588
15,0.00623654545285675

==> figcop3.dat <==
1,0.311343150379779
2,0.108961313009602
3,0.0629628551150318
4,0.0448348541619049
5,0.035092727353238
6,0.0289436906887311
7,0.0246813184351143
8,0.0215459685537407
9,0.0191334386090715
10,0.0172238772775959
11,0.0156706405885176
12,0.0143817716527714
13,0.0132950967133386
14,0.0123642459099989
15,0.0115592136367006

==> figcop4.dat <==
1,0.487737349692939
2,0.182689502588821
3,0.103608498371622
4,0.0750638613850781
5,0.0596416257061201
6,0.0498517980150308
7,0.0430151109648561
8,0.0379482283181007
9,0.0340294700631543
10,0.0308996140129744
11,0.0283355561140955
12,0.0261935858026046
13,0.0243744192483818
14,0.0228098559792774
15,0.0214468745329639

==> figcoquL2.dat <==
1,0.176284089651411
2,0.0904931438607527
3,0.0608298566556278
4,0.0457689415715226
5,0.0366735165240442
6,0.0305888111929234
7,0.026233705534153
8,0.0229629685857953
9,0.0204168768396167
10,0.0183786173627758
11,0.016710204908785
12,0.0153193878280081
13,0.0141420949737683
14,0.0131329719281982
15,0.0122580315964368
16,0.0114925586802079
17,0.0108167848612992
18,0.0102162972283626
19,0.00967876797161171
20,0.0091950184464238
21,0.00875757030717818
22,0.0083596170287003
23,0.00799609916578477
24,0.00766317691093055
25,0.00735664636258813
26,0.0070737207599018
27,0.00681183986858682
28,0.00656863256686866
29,0.00634214786179536
30,0.00613085850298573


==> fign2L2.dat <==
1,0.249999997022689
2,0.133974585106053
3,0.0817628596851906
4,0.0594178334460092
5,0.0461928670372645
6,0.0379660648641004
7,0.0321589122242081
8,0.027920499993874
9,0.0246559502677497
10,0.0220798464022018
11,0.0199883695209555
12,0.0182596592938505
13,0.0168055415736996
14,0.0155660507595089
15,0.0144966730735713
16,0.0135647754126845
17,0.0127453978504015
18,0.0120193616636103
19,0.0113715549746436
20,0.0107899959497211
21,0.0102650067059904
22,0.00978873030949992
23,0.00935468636589593
24,0.00895749607916121
25,0.00859266284510672
26,0.00825636969301216
27,0.00794540820822842
28,0.00765702027105192
29,0.00738883546065589
30,0.00713881259921335


==> fign2L4.dat <==
1,0.49999998480277
2,0.267949188902284
3,0.163525714138283
4,0.118835656761009
5,0.0923857267566374
6,0.075932125721411
7,0.064317816570238
8,0.0558409894351824
9,0.0493118924349476
10,0.044159691957924
11,0.0399767334236766
12,0.0365193149403562
13,0.0336110809924412
14,0.0311320935517104
15,0.0289933386470829
16,0.0271295419407337
17,0.0254907882168307
18,0.0240387020601789
19,0.0227430902260724
20,0.0215799689644072
21,0.0205300046407788
22,0.0195774543336618
23,0.0187093667815372
24,0.0179149857592509
25,0.0171853044205702
26,0.0165127274873417
27,0.0158908053137001
28,0.0153140384367914
29,0.0147776618816586
30,0.0142775750423212


==> fign4L2.dat <==
1,0.499999977254465
2,0.333333298234851
3,0.263157617877651
4,0.208536595909951
5,0.16429301394763
6,0.133010788072312
7,0.11113768296706
8,0.0936966881930328
9,0.080545161679799
10,0.0705032408942991
11,0.0626506849269424
12,0.0563455164582515
13,0.0511400405261316
14,0.0465276991120121
15,0.0426406124835574
16,0.0393446333010392
17,0.0365173073199096
18,0.0340670718111475
19,0.0319236206715946
20,0.0300325576177141
21,0.0283520594155713
22,0.0268489729137833
23,0.0254967606891166
24,0.0242452478683826
25,0.0230853402644446
26,0.022030843995623
27,0.0210682118392515
28,0.0201859099539559
29,0.019374354551598
30,0.0186254165428373


==> fign4L4.dat <==
1,0.999999933756299
2,0.666666487595088
3,0.526315121631825
4,0.417073050604948
5,0.328586083721379
6,0.266021559050993
7,0.222275246290044
8,0.187393189211993
9,0.161090307239119
10,0.141006409833737
11,0.125301059512291
12,0.112691002253088
13,0.102279928668154
14,0.0930553610123248
15,0.0852812315983909
16,0.0786891302382395
17,0.073034483352007
18,0.068134085053116
19,0.0638472161173569
20,0.0600649774196678
21,0.0567041139436783
22,0.0536978411111483
23,0.0509933584213541
24,0.0484904442874867
25,0.0461706438446785
26,0.0440615355649391
27,0.0421363748223336
28,0.040371773957974
29,0.0387486466562715
30,0.0372506928769607


==> figq_n10.dat <==
   1.0000000e+00   7.9999999e-01
   2.0000000e+00   6.5777777e-01
   3.0000000e+00   5.5939540e-01
   4.0000000e+00   4.8720689e-01
   5.0000000e+00   4.2882918e-01
   6.0000000e+00   3.7909767e-01
   7.0000000e+00   3.3636517e-01
   8.0000000e+00   2.9974788e-01
   9.0000000e+00   2.6811455e-01
   1.0000000e+01   2.4155499e-01
   1.1000000e+01   2.1826901e-01
   1.2000000e+01   1.9843857e-01
   1.3000000e+01   1.8138258e-01
   1.4000000e+01   1.6622056e-01
   1.5000000e+01   1.5320790e-01
   1.6000000e+01   1.4179045e-01
   1.7000000e+01   1.3149788e-01
   1.8000000e+01   1.2250930e-01
   1.9000000e+01   1.1460557e-01
   2.0000000e+01   1.0734709e-01
   2.1000000e+01   1.0086336e-01
   2.2000000e+01   9.5091245e-02
   2.3000000e+01   8.9915308e-02
   2.4000000e+01   8.5087237e-02
   2.5000000e+01   8.0713703e-02
   2.6000000e+01   7.6756465e-02
   2.7000000e+01   7.3160199e-02
   2.8000000e+01   6.9842870e-02
   2.9000000e+01   6.6726502e-02
   3.0000000e+01   6.3869810e-02


==> figq_n2.dat <==
   1.0000000e+00   2.5000000e-01
   2.0000000e+00   1.3397459e-01
   3.0000000e+00   8.1762860e-02
   4.0000000e+00   5.9417833e-02
   5.0000000e+00   4.6192867e-02
   6.0000000e+00   3.7966065e-02
   7.0000000e+00   3.2158912e-02
   8.0000000e+00   2.7920500e-02
   9.0000000e+00   2.4655950e-02
   1.0000000e+01   2.2079846e-02
   1.1000000e+01   1.9988370e-02
   1.2000000e+01   1.8259659e-02
   1.3000000e+01   1.6805542e-02
   1.4000000e+01   1.5566051e-02
   1.5000000e+01   1.4496673e-02
   1.6000000e+01   1.3564775e-02
   1.7000000e+01   1.2745398e-02
   1.8000000e+01   1.2019362e-02
   1.9000000e+01   1.1371555e-02
   2.0000000e+01   1.0789996e-02
   2.1000000e+01   1.0265007e-02
   2.2000000e+01   9.7887303e-03
   2.3000000e+01   9.3546864e-03
   2.4000000e+01   8.9574961e-03
   2.5000000e+01   8.5926628e-03
   2.6000000e+01   8.2563697e-03
   2.7000000e+01   7.9454082e-03
   2.8000000e+01   7.6570203e-03
   2.9000000e+01   7.3888355e-03
   3.0000000e+01   7.1388126e-03

